REORDER: Securing Dynamic-Priority Real-Time Systems Using Schedule Obfuscation

The deterministic (timing) behavior of real-time systems (RTS) can be used by adversaries - say, to launch side channel attacks or even destabilize the system by denying access to critical resources. We propose a protocol (named REORDER) to obfuscate this predictable timing behavior of RTS, especially ones designed using dynamic-priority scheduling algorithms (e.g., EDF). We also present a metric (named "schedule entropy") that measures the levels of obfuscation introduced into a given real-time system. The REORDER protocol was integrated into the standard Linux real-time scheduler and evaluated on a realistic embedded platform (Raspberry Pi) running the MiBench automotive benchmark workloads. We also demonstrate how designers of RTS can increase the security of their systems and also quantitatively measure the impact (both in terms of security and performance) of using this protocol.

==> review_rebuttals/DSN_2019_rebuttal.txt <==
We thank reviewers for the constructive feedback. Our response to the major comments is as follows:

1.Comparison with Existing Techniques:
EDF is fundamentally different from Fixed-Priority scheduling (that [24] focuses on). EDF/Fixed-Priority schemes have been separately analyzed by the real-time community for similar contexts (priority inversion/blocking times/dynamic voltage scaling/mixed-criticality/multiprocessor scheduling, etc.). As the task priority varies at runtime, schedule randomization in EDF is more complicated.

There is notional similarity between our work and [24] in that they both address randomizing the schedules to increase security. However, the two papers are very different because (a) the task priority is dynamic and hence the calculation of inversion budgets is significantly different and challenging, (b) considerations of realistic scenarios where runtime execution time of tasks can be less than the upper bound (WCET) -- prior work follows a conservative approach (fixed execution time for calculating inversion budgets); (c) we propose a new schedule entropy calculation scheme (see point 5 below) and present an analytical comparison with the prior scheme in Appendix.B and (d) design of algorithms and implementation in real OS kernels (as opposed to simulation) are novel w.r.t. prior work. Furthermore, [23] focuses on time-triggered RTS -- a very different class of RTS. Due to the fundamental difference in scheduling, the schedule randomized by REORDER may not be directly comparable with other schedule randomization schemes. Apart from [23,24], there is no existing work that protects the schedules of hard RTS. We will highlight the differences in Sections-I, II and VIII.

2.Adversary Model:
Before attacking complex systems (e.g.,CPS), adversaries will study the design/details of such systems. Some information might be publicly available, while others can be deduced from physical properties, e.g. frequency of rotors, hence period of control task(s). Hence, it’s reasonable to expect smart adversaries to know some system parameters. This is shown to be realistic in [2,3] and is also the model for only known prior work [23,24].

3.System Model:
Most RTS still use simple processors as part of their design – this is to ensure predictable behavior and due to the complexity of analyzing modern processors. Millions of existing RTS and potentially future ones still rely on single-core processors. We intend to explore how to adapt the proposed techniques to multi-core processors in the future. 

4.Effectiveness against Attacks:
Since the existing attacks [2,3] rely on the repeating patterns in real-time schedules, we present the DFT analysis to show that the schedules have less regular execution patterns after applying REORDER in Fig.1(b). We also use the schedule entropy to measure how each hyperperiod is different compared to others.
Higher entropy implies the schedule is more diverse and harder to infer exact task execution points. The insight of the entropy is explained in Section-IV.B. To clarify, we will give an overview of the existing attacks and explain how schedule obfuscation can make the attacks harder in Section-II.C and IV.B.

5.The Schedule Entropy:
Prior schedule entropy calculations do not capture the randomness of a schedule correctly (detailed in Appendix.B). We overcome the limitations of the existing approach by proposing a new schedule entropy calculation scheme (Section-IV.A). We will rephrase the Abstract and Section-I to clarify that while the notion of the schedule entropy exists, we propose a new methodology to calculate it.

6.Overheads:
Most budget calculations are carried out offline. The additional runtime operations for REORDER include (i) computing the candidate list and picking the next task and (ii) updating inversion budget based on the actual runtime priority inversion. These overheads are presented in Section-VI Fig.5 and the majority of the overheads is due to artifact of (i). We will clarify this in the paper.

==> review_rebuttals/rebuttal_rtss_2018.txt <==
Common:
-Novelty: EDF is fundamentally different from RM. While similar concepts cross over, changes aren't trivial: e.g., (a) calculation of inversion budgets is significantly different compared to prior work (RM/FP), (b) design of algorithms and implementation in real OS kernels (as opposed to simulation) is novel w.r.t. prior work. Also, FP/EDF schemes have been separately analyzed by the real-time community for similar contexts (priority inversion/blocking times/dynamic voltage scaling/mixed-criticality/multiprocessor scheduling, etc.). We assert that randomization for security is similar due to technical challenges mentioned above.
Besides, we have an implementation on RT-Linux. While we use synthetic workloads, the system executes as real Linux processes. This has been a common mechanism for evaluation in the real-time community (e.g., LITMUSRT, J. Calandrino et al., RTSS?06). We have also measured the real overheads (see next).
 
-Overheads: As is common in real-time scheduling papers, when we say that the new schedules should meet their deadlines, we mean that the tasks (and parameters) are not affected by our scheme. Also, we have presented the complexity of the algorithm (Appendix-A) and empirically measured it in the real implementation in RT-Linux (Section VI-2). The WCETs of the tasks do not change but the WCET evaluation of the system (scheduler) is orthogonal work (again, like most scheduling papers) that we intend to do in the future.
 
-Metric: 'Entropy' in the paper used to measure how much each hyperperiod is different than others. Higher entropy increases diversity of the schedule across hyperperiods[9]. That being said, higher entropy implies schedule is more diverse and harder to infer exact task execution points. While simulating entire schedules may result in narrowing down the potential execution windows but, at runtime, it?s not possible for an attacker to exactly determine which task is about to be scheduled next (except in the case of very restricted tasksets which is a limitation of the taskset, not our scheme). We will clarify the attack/adversary model further in Section II-B and also provide a few more sentences that clarify the insights into the entropy calculations.
 
Reviewer2:
-Efficacy: If accepted, we will include an experiment showing the attack result (inference precision[7]) against the randomized schedules to demonstrate the efficacy of the introduced diversity.
 
Reviewer3:
-DoS Attacks: In this context, this refers to targeted DoS[7] in which an adversary uses the inferred schedule timing of critical tasks to block their access to low level resources (e.g., caches/buses). Therefore, our randomization scheme can reduce the chances of an attacker knowing when to launch such attacks. We will clarify this in the final version.
 
-ECRTS Publication: Although the basic idea (randomization) is similar, the underlying systems are very different (EDF vs. time triggered); the evaluation (entropy metric/implementations) are also very different and do not necessarily cross over. Also, the ECRTS paper was published AFTER the RTSS deadline. The authors sent us a copy of the accepted paper a few days AFTER the RTSS deadline. So we were not aware of this work. We will include a comparison in the related work in the final version.

